Light-quark and gluon jet discrimination in pp collisions at $\sqrt{s}$ = 7 TeV with the ATLAS detector

A likelihood-based discriminant for the identification of quark- and gluon-initiated jets is built and validated using 4.7 fb$^{-1}$ of proton-proton collision data at $\sqrt{s}$ = 7 TeV collected with the ATLAS detector at the LHC. Data samples with enriched quark or gluon content are used in the construction and validation of templates of jet properties that are the input to the likelihood-based discriminant. The discriminating power of the jet tagger is established in both data and Monte Carlo samples within a systematic uncertainty of 10-20%. In data, light-quark jets can be tagged with an efficiency of 50% while achieving a gluon-jet mis-tag rate of 25% in a $p_T$ range between 40 GeV and 360 GeV for jets in the acceptance of the tracker. The rejection of gluon-jets found in the data is significantly below what is attainable using a Pythia 6 Monte Carlo simulation, where gluon-jet mis-tag rates of 10% can be reached for a 50% selection efficiency of light-quark jets using the same jet properties.

==> Metadata.txt <==
Title: Light-quark and gluon jet discrimination in pp collisions at sqrt(s)=7 TeV with the ATLAS detector
Abstract: A likelihood-based discriminant for the identification of quark- and gluon-initiated jets is built and validated using 4.7 fb-1 of proton--proton collision data at sqrt(s)=7 TeV collected with the ATLAS detector at the LHC. Data samples with enriched quark or gluon content are used in the construction and validation of templates of jet properties that are the input to the likelihood-based discriminant. The discriminating power of the jet tagger is established in both data and Monte Carlo samples within a systematic uncertainty of 10-20%. In data, light-quark jets can be tagged with an efficiency of 50% while achieving a gluon-jet mis-tag rate of 25% in a pT range between 40 GeV and 360 GeV for jets in the acceptance of the tracker. The rejection of gluon-jets found in the data is significantly below what is attainable using a Pythia 6 Monte Carlo simulation, where gluon-jet mis-tag rates of 10% can be reached for a 50% selection efficiency of light-quark jets using the same jet properties.
Comments: 18 pages plus author list (30 pages total), 8 figures, 1 table, submitted to Eur. Phys. J. C, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/PERF-2013-02/
Report-no: CERN-PH-EP-2014-058
